Efficient Modular Graph Transformation Rule Application

Graph transformation formalisms have proven to be suitable tools for the modelling of chemical reactions. They are well established in theoretical studies and increasingly also in practical applications in chemistry. The latter is made feasible via the development of programming frameworks which makes the formalisms executable. The application of such frameworks to large networks of chemical reactions, however, poses unique computational challenges. One such characteristic is the inherent combinatorial nature of the graphs involved. The graphs consist of many connected components, representing individual molecules. While the existing methods for implementing graph transformations can be applied to such graphs, the combinatorics of constructing graph matches quickly becomes a computational bottleneck as the size of the chemical reaction network grows. In this contribution, we develop a new method of enumerating graph matches during graph transformation rule application. The method is designed to improve performance in such scenarios and is based on constructing graph matches in an iterative, component-wise fashion which allows redundant applications to be detected early and pruned. We further extend the algorithm with an efficient heuristic based on local symmetries of the graphs, which allow us to detect and discard isomorphic applications early. Finally, we conduct chemical network generation experiments on real-life as well as synthetic data and compare against the state-of-the-art algorithm in the field.

==> figures/binary_strings/binary_strings_calls.dat <==
name,EDE,EDE-S,EDE-SS,PA,PA-I
2,252,252,252,254,254
3,168,168,168,264,255
4,144,144,144,504,276


==> figures/binary_strings/binary_strings_dg.dat <==
name,|E(N)|,|V(N)|
2,252,255
3,168,171
4,144,147


==> figures/binary_strings/binary_strings_time.dat <==
name,EDE,EDE-S,EDE-SS,PA,PA-I
2,0.01823353767395,0.018728494644165,0.017799854278564002,0.32867884635925204,0.309193849563598
3,0.017667055130004,0.018591403961181002,0.017783641815185002,0.31778955459594704,0.313810586929321
4,0.024051666259765,0.027319908142089,0.02541184425354,0.744261503219604,1.836438417434692


==> figures/binary_trees/binary_trees_calls.dat <==
name,PA,PA-I,EDE,EDE-S,EDE-SS
1,18432.0,16.0,9216.0,1.0,16.0
2,46080.0,88.0,23040.0,5.0,36.0
3,154368.0,280.0,77184.0,15.0,80.0
4,370944.0,760.0,185472.0,40.0,184.0
5,981504.0,1936.0,490752.0,100.0,436.0
6,,4792.0,1155456.0,243.0,1036.0
7,,11704.0,,583.0,2460.0
8,,28408.0,,1393.0,5860.0
9,,,,3325.0,14044.0
10,,,,7942.0,33440.0


==> figures/binary_trees/binary_trees_dg.dat <==
name,$|E(N)|$,$|V(N)|$
1,1,4
2,4,7
3,12,12
4,32,24
5,81,47


==> figures/binary_trees/binary_trees_time.dat <==
name,PA,PA-I,EDE,EDE-S,EDE-SS
1,1.4559810161590572,0.0032639503479000003,0.48411846160888605,0.0012769699096670001,0.0012047290802000002
2,3.751505851745605,0.015238285064697002,1.293298482894897,0.003918647766113,0.0027825832366940003
3,14.483807802200317,0.056712150573730004,4.881782531738281,0.011574745178222,0.00673770904541
4,41.29712915420532,0.19825339317321702,14.686145544052124,0.030901908874511004,0.017735481262207
5,145.03944754600525,0.7830064296722411,47.38230895996094,0.095047950744628,0.048911571502685006
6,,3.081877946853637,143.6109709739685,0.275690078735351,0.140723228454589
7,,12.12727952003479,,0.728767156600952,0.35205125808715804
8,,59.71059274673462,,2.008904218673706,0.939726591110229
9,,,,5.771280288696289,2.557855367660522
10,,,,16.313661575317383,7.26345682144165


==> figures/formose/formose_calls.dat <==
name,PA,PA-I,EDE,EDE-S,EDE-SS
1,0,0,0,0,0
2,4,4,4,2,2
3,14,13,14,8,8
4,30,28,30,20,20
5,64,61,64,46,46
6,128,124,128,100,100
7,264,257,264,214,214
8,540,529,540,456,456
9,1134,1114,1134,978,978
10,2398,2364,2398,2112,2112
11,5166,5105,5166,4600,4600
12,11226,11124,11226,10102,10102
13,24704,24531,24704,22366,22366


==> figures/formose/formose_dg_stats.dat <==
name,$|E(N)|$,$|V(N)|$
1,0,2
2,2,3
3,8,6
4,20,11
5,46,20
6,100,37
7,214,71
8,456,140
9,978,284
10,2112,589
11,4600,1247
12,10102,2681
13,22366,5843


==> figures/formose/formose_time.dat <==
name,PA,PA-I,EDE,EDE-S,EDE-SS
1,0.000977277755737,0.000581264495849,0.00044536590576100003,0.000380039215087,0.000333547592163
2,0.001130580902099,0.001024723052978,0.0007588863372800001,0.0006101131439200001,0.000560998916625
3,0.003095865249633,0.003216505050659,0.001929521560668,0.0017824172973630002,0.0015423297882080002
4,0.006194591522216001,0.00513744354248,0.0031020641326900003,0.0029120445251460004,0.0024847984313960004
5,0.014402627944946001,0.014317274093627002,0.0077998638153070005,0.008414268493652,0.0066447257995600004
6,0.043092489242553,0.041075468063354006,0.021777153015136,0.024647474288940003,0.019401073455810002
7,0.145722866058349,0.14320731163024902,0.070227146148681,0.08809018135070801,0.06711030006408601
8,0.564692020416259,0.55776023864746,0.254165649414062,0.32970905303955,0.24815106391906702
9,2.428440332412719,2.534452199935913,1.13014531135559,1.49110746383667,1.075006961822509
10,11.164528369903564,11.00942349433899,4.7071239948272705,6.582688093185425,4.68234920501709
11,53.83403658866882,52.73448324203491,21.79034113883972,31.14120364189148,22.11745047569275
12,255.42742133140564,249.80946683883667,101.28806948661804,147.34110045433044,101.8997573852539
13,1268.5452032089233,1264.371409893036,499.22008061408997,749.4070508480072,509.10864663124084


==> figures/mcsa/mcsa_rel_time.dat <==
name,EDE,EDE-S,EDE-SS
131\_1,0.44415416008761843,0.054493953096529574,0.037969543930675864
191\_1,52.29445346617603,58.90402566139018,49.90025235960173
243\_1,10.193733660259966,8.228642825459614,2.6113797393697147
254\_2,3.1278848921364912,3.4334424267857004,0.7746340510579988
331\_1,25.67365967632747,8.102218379287365,5.567455046913495
350\_1,24.797761183848703,1.34385300353517,0.6616724491796672
512\_1,49.18900298773157,55.39968477946429,47.28252493588239
512\_2,3.941964071252946,4.522655196311728,3.9671613816416254
526\_1,27.858969266191213,19.064911624391144,14.233660250452163
527\_1,28.069113635530137,18.842449960354255,14.315734725108731
557\_1,38.57338029114693,5.713246704388591,3.5225938205744227
557\_2,16.566302629337617,8.457024205476497,28.638757776748356
582\_1,12.049617941467108,22.517347223070225,12.058639988958733
584\_1,27.33911897621258,18.399359760700385,14.180621003872455
593\_1,45.94180124420271,28.429726206800105,23.342004902577326
604\_1,65.86964090159279,2.8714169711352264,2.3402339674883263
659\_2,10.402598307504414,12.105213917602116,9.861587465872544
76\_1,3.352998545865499,5.283579896510923,3.4694986344900403
785\_1,27.79638732696437,18.832619801420627,14.249046425127046
889\_1,27.675846198713373,11.425001913378699,7.820241025472746


==> figures/mcsa/mcsa_rel_time_all.dat <==
name,EDE,EDE-S,EDE-SS,PA,PA-I
131\_1,0.44415416008761843,0.054493953096529574,0.037969543930675864,100.0,1501.5594563079546
191\_1,52.29445346617603,58.90402566139018,49.90025235960173,100.0,97.42810584180937
243\_1,10.193733660259966,8.228642825459614,2.6113797393697147,100.0,45.24119551037783
254\_2,3.1278848921364912,3.4334424267857004,0.7746340510579988,100.0,18.505826596970614
331\_1,25.67365967632747,8.102218379287365,5.567455046913495,100.0,77.40908111447399
350\_1,24.797761183848703,1.34385300353517,0.6616724491796672,100.0,43.063192102707134
512\_1,49.18900298773157,55.39968477946429,47.28252493588239,100.0,96.48704487059958
512\_2,3.941964071252946,4.522655196311728,3.9671613816416254,100.0,153.56535463665602
526\_1,27.858969266191213,19.064911624391144,14.233660250452163,100.0,162.33546478666833
527\_1,28.069113635530137,18.842449960354255,14.315734725108731,100.0,161.13363118801743
557\_1,38.57338029114693,5.713246704388591,3.5225938205744227,100.0,98.13217011013866
557\_2,16.566302629337617,8.457024205476497,28.638757776748356,100.0,114.61132223521548
582\_1,12.049617941467108,22.517347223070225,12.058639988958733,100.0,97.42653611511798
584\_1,27.33911897621258,18.399359760700385,14.180621003872455,100.0,162.44234191229313
593\_1,45.94180124420271,28.429726206800105,23.342004902577326,100.0,67.92668650331191
604\_1,65.86964090159279,2.8714169711352264,2.3402339674883263,100.0,20.02583181044761
659\_2,10.402598307504414,12.105213917602116,9.861587465872544,100.0,1387.895727333366
76\_1,3.352998545865499,5.283579896510923,3.4694986344900403,100.0,103.14415504480341
785\_1,27.79638732696437,18.832619801420627,14.249046425127046,100.0,163.61946454192292
889\_1,27.675846198713373,11.425001913378699,7.820241025472746,100.0,95.49319540048303

